Kraken: An Efficient Engine with a Uniform Dataflow for Deep Neural Networks

Deep neural networks (DNNs) have been successfully employed in a multitude of applications with remarkable performance. As such performance is achieved at a significant computational cost, several embedded applications demand fast and efficient hardware accelerators for DNNs. Previously proposed application specific integrated circuit (ASIC) architectures strive to utilize arrays of hundreds of processing elements (PEs) and reduce power-hungry DRAM accesses using multiple dataflows requiring complex PE architectures. These consume significant area and reduce the maximum clock frequency. This paper introduces the Kraken architecture, which optimally processes the convolutional layers, fully-connected layers, and matrix products of any DNN through a hardware-friendly uniform dataflow. This enables maximal data reuse of weights, inputs, and outputs, with a bare-bones PE design and on-the-fly dynamic reconfiguration. Kraken, implemented in 65-nm CMOS technology at 400 MHz, packs 672 PEs in 7.3 mm2, with a peak performance of 537.6 Gops. Kraken processes the convolutional layers of AlexNet, VGG-16, and ResNet-50 at 336.6, 17.5, and 64.2 frames/s, respectively, hence outperforming the state-of-the-art ASIC architectures in terms of overall performance efficiency, DRAM accesses, arithmetic intensity, and throughput, with 5.8x more Gops/mm2 and 1.6x more Gops/W.

==> fig/lrelu_v.eps_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lrelu_v.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{188.25118658bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09291017)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{lrelu_v.eps}}%
    \put(0.52028189,0.09176267){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Float to Fixed\end{tabular}}}}%
    \put(0.52346487,0.22848376){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Fused Multiply Add (f16)\end{tabular}}}}%
    \put(0.67359475,0.64000657){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}f32\end{tabular}}}}%
    \put(0.59817532,0.66527459){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}f16\end{tabular}}}}%
    \put(0.29921607,0.6396401){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}f16\end{tabular}}}}%
    \put(0.37643104,0.31360908){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}f16\end{tabular}}}}%
    \put(0.56009063,0.95716827){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}i32\end{tabular}}}}%
    \put(0.6537349,0.44528633){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}f32\end{tabular}}}}%
    \put(0.54945017,0.16207358){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}f16\end{tabular}}}}%
    \put(0.53894894,0.02034256){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}i8\end{tabular}}}}%
    \put(0.64992508,0.33902322){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}f16\end{tabular}}}}%
    \put(0.52226258,0.51025428){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Fused Multiply Add (f32)\end{tabular}}}}%
    \put(0.51887324,0.88364041){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Fixed to Float\end{tabular}}}}%
    \put(0.43980084,0.99789289){\makebox(0,0)[rt]{\smash{\begin{tabular}[t]{r}S:1\end{tabular}}}}%
    \put(0.55950715,1.05335625){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}i32\end{tabular}}}}%
    \put(0.71233674,0.35895101){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Leaky\\ReLU\end{tabular}}}}%
    \put(0.19715805,0.70313612){\rotatebox{90}{\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Configuration path (f16)\end{tabular}}}}}%
    \put(0.58939323,0.7326965){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$A_{q[S]}$\end{tabular}}}}%
    \put(0.48969146,0.36515225){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.34075079,0.38527834){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$D_q$\end{tabular}}}}%
    \put(0.37707677,0.73506653){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$B_{q[S,K_H,K_W]}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

